Pick-to-Learn for Systems and Control: Data-driven Synthesis with State-of-the-art Safety Guarantees

Data-driven methods have become paramount in modern systems and control problems characterized by growing levels of complexity. In safety-critical environments, deploying these methods requires rigorous guarantees, a need that has motivated much recent work at the interface of statistical learning and control. However, many existing approaches achieve this goal at the cost of sacrificing valuable data for testing and calibration, or by constraining the choice of learning algorithm, thus leading to suboptimal performances. In this paper, we describe Pick-to-Learn (P2L) for Systems and Control, a framework that allows any data-driven control method to be equipped with state-of-the-art safety and performance guarantees. P2L enables the use of all available data to jointly synthesize and certify the design, eliminating the need to set aside data for calibration or validation purposes. In presenting a comprehensive version of P2L for systems and control, this paper demonstrates its effectiveness across a range of core problems, including optimal control, reachability analysis, safe synthesis, and robust control. In many of these applications, P2L delivers designs and certificates that outperform commonly employed methods, and shows strong potential for broad applicability in diverse practical settings.

==> figures_tikz/heatmap_p2l_data_flipped.dat <==
1	18	0.944
1	17	0.954
1	16	0.959
1	15	0.961
1	14	0.955
1	13	0.964
1	12	0.962
1	11	0.964
1	10	0.933
1	9	0.919
1	8	0.928
1	7	0.924
1	6	0.753
1	5	0.733
2	18	0.957
2	17	0.956
2	16	0.972
2	15	0.938
2	14	0.957
2	13	0.947
2	12	0.962
2	11	0.956
2	10	0.914
2	9	0.923
2	8	0.937
2	7	0.923
2	6	0.756
2	5	0.756
3	18	0.946
3	17	0.965
3	16	0.97
3	15	0.959
3	14	0.951
3	13	0.961
3	12	0.965
3	11	0.949
3	10	0.92
3	9	0.914
3	8	0.935
3	7	0.921
3	6	0.866
3	5	0.848
4	18	0.955
4	17	0.963
4	16	0.959
4	15	0.964
4	14	0.942
4	13	0.953
4	12	0.962
4	11	0.945
4	10	0.919
4	9	0.918
4	8	0.931
4	7	0.921
4	6	0.865
4	5	0.85
5	18	0.955
5	17	0.969
5	16	0.968
5	15	0.956
5	14	0.95
5	13	0.952
5	12	0.938
5	11	0.953
5	10	0.905
5	9	0.901
5	8	0.902
5	7	0.92
5	6	0.864
5	5	0.873
6	18	0.959
6	17	0.954
6	16	0.957
6	15	0.961
6	14	0.958
6	13	0.967
6	12	0.954
6	11	0.941
6	10	0.901
6	9	0.893
6	8	0.888
6	7	0.913
6	6	0.856
6	5	0.874
7	18	0.968
7	17	0.957
7	16	0.949
7	15	0.965
7	14	0.962
7	13	0.959
7	12	0.955
7	11	0.942
7	10	0.819
7	9	0.824
7	8	0.819
7	7	0.82
7	6	0.784
7	5	0.779
8	18	0.96
8	17	0.956
8	16	0.965
8	15	0.957
8	14	0.958
8	13	0.952
8	12	0.945
8	11	0.951
8	10	0.812
8	9	0.823
8	8	0.841
8	7	0.806
8	6	0.777
8	5	0.778
9	18	0.949
9	17	0.95
9	16	0.957
9	15	0.958
9	14	0.967
9	13	0.964
9	12	0.919
9	11	0.95
9	10	0.792
9	9	0.826
9	8	0.784
9	7	0.773
9	6	0.671
9	5	0.682
10	18	0.958
10	17	0.958
10	16	0.964
10	15	0.962
10	14	0.97
10	13	0.963
10	12	0.946
10	11	0.926
10	10	0.807
10	9	0.815
10	8	0.778
10	7	0.776
10	6	0.664
10	5	0.641
11	18	0.954
11	17	0.94
11	16	0.957
11	15	0.956
11	14	0.958
11	13	0.954
11	12	0.795
11	11	0.807
11	10	0.781
11	9	0.795
11	8	0.756
11	7	0.767
11	6	0.807
11	5	0.774
12	18	0.953
12	17	0.96
12	16	0.964
12	15	0.962
12	14	0.954
12	13	0.951
12	12	0.817
12	11	0.811
12	10	0.824
12	9	0.825
12	8	0.764
12	7	0.77
12	6	0.787
12	5	0.802
13	18	0.953
13	17	0.953
13	16	0.95
13	15	0.958
13	14	0.941
13	13	0.963
13	12	0.911
13	11	0.898
13	10	0.896
13	9	0.897
13	8	0.777
13	7	0.782
13	6	0.827
13	5	0.799
14	18	0.954
14	17	0.936
14	16	0.938
14	15	0.961
14	14	0.954
14	13	0.951
14	12	0.888
14	11	0.9
14	10	0.881
14	9	0.902
14	8	0.781
14	7	0.78
14	6	0.822
14	5	0.837
15	18	0.955
15	17	0.947
15	16	0.944
15	15	0.928
15	14	0.926
15	13	0.93
15	12	0.898
15	11	0.917
15	10	0.896
15	9	0.906
15	8	0.792
15	7	0.796
15	6	0.673
15	5	0.663
16	18	0.95
16	17	0.954
16	16	0.934
16	15	0.94
16	14	0.916
16	13	0.922
16	12	0.911
16	11	0.896
16	10	0.881
16	9	0.903
16	8	0.787
16	7	0.802
16	6	0.68
16	5	0.663
17	18	0.937
17	17	0.921
17	16	0.936
17	15	0.937
17	14	0.818
17	13	0.815
17	12	0.821
17	11	0.819
17	10	0.81
17	9	0.814
17	8	0.678
17	7	0.671
17	6	0.703
17	5	0.64
18	18	0.93
18	17	0.928
18	16	0.934
18	15	0.951
18	14	0.797
18	13	0.829
18	12	0.832
18	11	0.816
18	10	0.834
18	9	0.8
18	8	0.686
18	7	0.699
18	6	0.693
18	5	0.643


==> figures_tikz/heatmap_vanilla_data_flipped.dat <==
1	18	0.851
1	17	0.87
1	16	0.883
1	15	0.875
1	14	0.891
1	13	0.874
1	12	0.857
1	11	0.875
1	10	0.737
1	9	0.723
1	8	0.727
1	7	0.716
1	6	0.604
1	5	0.596
2	18	0.873
2	17	0.875
2	16	0.879
2	15	0.869
2	14	0.861
2	13	0.85
2	12	0.889
2	11	0.859
2	10	0.725
2	9	0.735
2	8	0.723
2	7	0.714
2	6	0.601
2	5	0.615
3	18	0.871
3	17	0.882
3	16	0.868
3	15	0.866
3	14	0.859
3	13	0.846
3	12	0.884
3	11	0.883
3	10	0.614
3	9	0.646
3	8	0.64
3	7	0.632
3	6	0.597
3	5	0.59
4	18	0.866
4	17	0.877
4	16	0.856
4	15	0.857
4	14	0.868
4	13	0.864
4	12	0.865
4	11	0.86
4	10	0.608
4	9	0.615
4	8	0.655
4	7	0.616
4	6	0.582
4	5	0.593
5	18	0.878
5	17	0.877
5	16	0.863
5	15	0.861
5	14	0.866
5	13	0.832
5	12	0.857
5	11	0.866
5	10	0.839
5	9	0.823
5	8	0.829
5	7	0.826
5	6	0.67
5	5	0.663
6	18	0.878
6	17	0.866
6	16	0.858
6	15	0.882
6	14	0.865
6	13	0.855
6	12	0.863
6	11	0.841
6	10	0.815
6	9	0.807
6	8	0.811
6	7	0.833
6	6	0.643
6	5	0.643
7	18	0.869
7	17	0.862
7	16	0.871
7	15	0.876
7	14	0.874
7	13	0.864
7	12	0.859
7	11	0.865
7	10	0.633
7	9	0.618
7	8	0.589
7	7	0.613
7	6	0.602
7	5	0.591
8	18	0.866
8	17	0.863
8	16	0.877
8	15	0.875
8	14	0.87
8	13	0.86
8	12	0.857
8	11	0.851
8	10	0.626
8	9	0.608
8	8	0.616
8	7	0.618
8	6	0.596
8	5	0.601
9	18	0.854
9	17	0.845
9	16	0.834
9	15	0.858
9	14	0.872
9	13	0.862
9	12	0.812
9	11	0.858
9	10	0.621
9	9	0.593
9	8	0.642
9	7	0.63
9	6	0.589
9	5	0.597
10	18	0.857
10	17	0.852
10	16	0.863
10	15	0.863
10	14	0.87
10	13	0.887
10	12	0.841
10	11	0.832
10	10	0.594
10	9	0.641
10	8	0.609
10	7	0.621
10	6	0.587
10	5	0.552
11	18	0.874
11	17	0.864
11	16	0.855
11	15	0.862
11	14	0.865
11	13	0.867
11	12	0.62
11	11	0.588
11	10	0.636
11	9	0.643
11	8	0.608
11	7	0.603
11	6	0.599
11	5	0.617
12	18	0.856
12	17	0.891
12	16	0.868
12	15	0.856
12	14	0.875
12	13	0.83
12	12	0.616
12	11	0.603
12	10	0.63
12	9	0.629
12	8	0.617
12	7	0.617
12	6	0.579
12	5	0.586
13	18	0.874
13	17	0.852
13	16	0.87
13	15	0.869
13	14	0.841
13	13	0.874
13	12	0.608
13	11	0.604
13	10	0.63
13	9	0.643
13	8	0.593
13	7	0.626
13	6	0.605
13	5	0.594
14	18	0.862
14	17	0.848
14	16	0.862
14	15	0.855
14	14	0.858
14	13	0.878
14	12	0.615
14	11	0.614
14	10	0.64
14	9	0.624
14	8	0.598
14	7	0.62
14	6	0.587
14	5	0.615
15	18	0.859
15	17	0.829
15	16	0.847
15	15	0.818
15	14	0.835
15	13	0.846
15	12	0.625
15	11	0.604
15	10	0.616
15	9	0.624
15	8	0.613
15	7	0.599
15	6	0.604
15	5	0.596
16	18	0.841
16	17	0.872
16	16	0.84
16	15	0.845
16	14	0.843
16	13	0.838
16	12	0.607
16	11	0.605
16	10	0.591
16	9	0.607
16	8	0.637
16	7	0.586
16	6	0.577
16	5	0.597
17	18	0.856
17	17	0.843
17	16	0.825
17	15	0.843
17	14	0.615
17	13	0.595
17	12	0.598
17	11	0.605
17	10	0.638
17	9	0.635
17	8	0.597
17	7	0.575
17	6	0.632
17	5	0.568
18	18	0.858
18	17	0.864
18	16	0.838
18	15	0.841
18	14	0.621
18	13	0.587
18	12	0.615
18	11	0.616
18	10	0.611
18	9	0.627
18	8	0.605
18	7	0.628
18	6	0.616
18	5	0.573

